Predictive Multiplicity in Classification

Prediction problems often admit competing models that perform almost equally well. This effect challenges key assumptions in machine learning when competing models assign conflicting predictions. In this paper, we define predictive multiplicity as the ability of a prediction problem to admit competing models with conflicting predictions. We introduce formal measures to evaluate the severity of predictive multiplicity and develop integer programming tools to compute them exactly for linear classification problems. We apply our tools to measure predictive multiplicity in recidivism prediction problems. Our results show that real-world datasets may admit competing models that assign wildly conflicting predictions, and motivate the need to measure and report predictive multiplicity in model development.

==> revisions.txt <==
General Tone todos:

- Highlight the burden of multiplicity more. Add more emphasis to the ethical/fairness considerations surrounding adverse model selection and unequal distribution of multiplicity across subgroups. 

- Make it more clear that we are thinking about something not specific to linear classifiers. Briefly mention something about how it works with neural nets, etc. to make it clear that it applies elsewhere. 

How do the proposed definitions and mechanisms extend to the case of predictive multiplicity with risk estimations?

What is the utility of these definitions and methods for more complex model classes?

Make clear MIP approach can deal with regularization and fairness constraints

Specifically, should definitions 1-5 be defined over the train set or the test set? Footnote 1 does indeed mention that one could select the base model via a validation or a test set, but then, shouldn't the same procedure be applied to the \epsilon-level set? That is, shouldn't the models that appear in the \epsilon-level set be selected based on their predictive performance on a validation or a test set?


RELATED WORK

-  \cite{dusenberry2020analyzing} measure predictive multiplicity over continuous predictions by computing the variation of probability estimates sampled from a Bayesian model. 

- Chouldechova & G'sell

- Bayesian approaches naturally capture the multiplicity of models by fitting a *distribution* over models. 
    - Q: Would we observe the same degree of predictive multiplicity through a Bayesian approach?

- Madras et al propose an extrapolation score that measures the relative uncertainty in the prediction assigned to a single point at deployment time.
    - In their words: "the score is designed to measure the variability that would be induced by randomly choosing predictions from an ensemble of models with similar training loss."

- \citet{letham2016prediction} search over the set of competing models "to identify a pair of models that have maximally different predictions across the training data". 


TO INCORPORATE

We present the following measures of predictive multiplicity. 

- Ambiguity: Measure that is computed over the set of competing models. 

- Discrepancy: Measure that is computed over a \emph{pair} of models in the set of competing models: (1) the model that we deploy and (2) the competing model that maximizes the number of conflicting predictions. 


Both measures capture meaningful quantities that support engagement by stakeholders. Ambiguity reflects the proportion of individuals that could be assigned conflicting predictions by any model in the set of competing models. These are individuals that should have had a say in model selection. Discrepancy reflects the maximum number of predictions that could be flipped by an alternative model. [REFER TO FIGURE 1]. 

In computing these measures, we also compute other quantities. For example, our procedure to compute ambiguity first computes individual ambiguity – i.e., given a particular example $\xb_p$, does there exist a competing model that assigns a competing prediction to $\xb_p$? To answer this question, we fit the most accurate model that must assign a conflicting prediction to $\xb_p$. We then use the accuracy of this pathological model to determine the yes/no answer.



EXAMPLES OF HOW PM ARISES
--- Tabular example (model mis-specification
--- Heterogeneity in the dataset (two different populations)
--- Noise (100 vs 98 in one row -- you have to make a call -- can arise from heterogeneity)


